Non-thermal electron energization during the impulsive phase of an X9.3 flare revealed by Insight-HXMT

The X9.3 flare SOL20170906T11:55 was observed by the CsI detector aboard the first Chinese X-ray observatory Hard X-ray Modulation telescope (Insight-HXMT). By using wavelets method, we report about 22 s quasiperiodic pulsations(QPPs) during the impulsive phase. And the spectra from 100 keV to 800 keV showed the evolution with the gamma-ray flux, of a power-law photon index from $\sim 1.8$ before the peak, $\sim 2.0$ around the flare peak, to $\sim 1.8$ again. The gyrosynchrotron microwave spectral analysis reveals a $36.6 \pm 0.6 \arcsec$ radius gyrosynchrotron source with mean transverse magnetic field around 608.2 Gauss, and the penetrated $\ge$ 10 keV non-thermal electron density is about $10^{6.7} \mathrm{cm}^{-3}$ at peak time. The magnetic field strength followed the evolution of high-frequency radio flux. Further gyrosynchrotron source modeling analysis implies that there exists a quite steady gyrosynchrotron source, the non-thermal electron density and transverse magnetic field evolution are similar to higher-frequency light curves. The temporally spectral analysis reveals that those non-thermal electrons are accelerated by repeated magnetic reconnection, likely from a lower corona source.

==> xray_radio_spectrum.csv <==
,left,right,xrsa,xrsb,em,temperature,pwindex,pwerr,245 MHz,245 MHz err,1.4 GHz,1.4 GHz err,2.7 GHz,2.7 GHz err,4.9 GHz,4.9 GHz err,8.8 GHz,8.8 GHz err,15.4 GHz,15.4 GHz err
0,2017-09-06 11:55:49.184050,2017-09-06 11:55:53.184050,1.447100021323422e-05,3.734600068128202e-05,1.5589593772938368e+49,22.083872893223266,1.8474437825309928,0.07816703438487771,34.5,2.0816659994661326,121.75,33.26033673912518,83.0,0.8164965809277259,1861.25,659.3170077183407,279.75,6.075908711186062,498.0,12.355835328567093
1,2017-09-06 11:55:53.184050,2017-09-06 11:55:57.184050,1.7199500689457636e-05,4.254750092513859e-05,1.737492875993427e+49,22.793862266080023,1.815466063632664,0.08009748279300966,32.75,1.5,287.5,37.009007912488904,83.75,0.5,3206.75,623.4427934194657,298.5,6.0277137733417065,545.25,17.727097901235837
2,2017-09-06 11:55:57.184050,2017-09-06 11:56:01.184050,2.1024000488978345e-05,5.059599970991258e-05,2.0357861832868092e+49,23.29853994149269,1.8162683715782901,0.07238330071080877,29.5,1.2909944487358056,294.5,4.932882862316247,82.75,0.5,7189.0,2687.816586004335,330.5,16.299284237863535,706.5,88.5193010968041
3,2017-09-06 11:56:01.184050,2017-09-06 11:56:05.184050,2.46660001721466e-05,5.785699977423064e-05,2.2944494841422074e+49,23.814621379283558,1.8072272834821512,0.07114916479550049,30.5,0.5773502691896257,273.25,28.3357842077234,84.0,0.0,10566.0,2223.105485576427,389.5,23.69950773047125,1052.75,140.35520415479198
4,2017-09-06 11:56:05.184050,2017-09-06 11:56:09.184050,2.815649986587232e-05,6.501300231320782e-05,2.553878909077394e+49,24.149139463385644,1.7527143493957984,0.07325329750565124,29.25,0.5,127.25,53.1812937037075,83.0,0.8164965809277259,6067.25,2933.4225033795137,486.5,48.51460261268422,1593.5,272.5992174114469
5,2017-09-06 11:56:09.184050,2017-09-06 11:56:13.184050,3.3049500416382216e-05,7.504449968109839e-05,2.9164847568191206e+49,24.52004646363973,1.7759768201128496,0.07448018287910352,28.5,0.5773502691896257,105.25,18.874586088176876,82.75,0.5,2250.25,130.94114453957295,711.75,78.00160254764,2486.5,286.33488552159815
6,2017-09-06 11:56:13.184050,2017-09-06 11:56:17.184050,3.857950105157215e-05,8.510699990438297e-05,3.2427166764270933e+49,25.197296045699858,1.8683605815433155,0.07943523465710099,26.75,0.5,125.25,25.197552791226897,83.0,0.8164965809277259,2912.75,799.1663885991868,914.5,59.590267661758325,3126.5,145.52319402761884
7,2017-09-06 11:56:17.184050,2017-09-06 11:56:21.184050,4.4499000068753965e-05,9.50544999795966e-05,3.538373230520389e+49,26.00048014637261,1.8713587900204185,0.07550348150700192,24.75,0.5,89.25,47.35944115661276,84.5,1.0,7889.0,3023.316832002009,1131.75,117.40066723262976,3567.25,204.44131187213603
8,2017-09-06 11:56:21.184050,2017-09-06 11:56:25.184050,5.10614991071634e-05,0.00010718500197981484,3.939973585375034e+49,26.454386135747985,1.82830996516594,0.0804823048747334,26.5,1.0,40.0,9.128709291752768,85.75,0.5,13653.75,1214.0423866845288,1439.75,76.23811382766496,4153.25,213.03735979087486
9,2017-09-06 11:56:25.184050,2017-09-06 11:56:29.184050,5.798849997518119e-05,0.00012028000128339043,4.3837306526919093e+49,26.77429791740162,1.8131297506258348,0.07788248391496455,25.75,0.5,140.0,59.916608715780974,86.25,0.5,8165.5,2973.7178189375445,1602.25,41.02336732481461,4768.0,178.3535814050281
10,2017-09-06 11:56:29.184050,2017-09-06 11:56:33.184050,6.612899960600771e-05,0.00013574500189861285,4.910292325045407e+49,27.05894737476581,1.838764108571059,0.07262700232760988,26.0,0.8164965809277259,169.75,26.5,89.75,0.957427107756338,3147.75,688.0190767704048,1789.5,97.89960844320744,5323.75,192.69903130702724
11,2017-09-06 11:56:33.184050,2017-09-06 11:56:37.184050,7.39385031920392e-05,0.00015030999929876998,5.397827425029655e+49,27.331790049617204,1.809441194482648,0.07413958918918229,26.75,0.5,193.75,15.945218719101975,95.5,1.914854215512676,1720.0,232.2857435717196,2194.0,168.96350690805002,5960.75,166.2696103722305
12,2017-09-06 11:56:37.184050,2017-09-06 11:56:41.184050,8.24269991426263e-05,0.00016492999566253277,5.848844385790417e+49,27.803780969748125,1.8012521344066919,0.07669151066275104,27.5,1.2909944487358056,329.25,21.453437952924933,97.75,1.707825127659933,986.25,53.337760232940674,2709.0,130.18704492639299,6354.25,154.4676341503294
13,2017-09-06 11:56:41.184050,2017-09-06 11:56:45.184050,9.164549919660205e-05,0.00018121999892173332,6.362924332561176e+49,28.17619582007644,1.9060197100315148,0.08514256777208562,26.25,0.957427107756338,437.25,20.12254125767088,103.25,2.217355782608345,954.5,46.53672384973685,3216.75,157.22886715443408,6753.75,74.95943347349063
14,2017-09-06 11:56:45.184050,2017-09-06 11:56:49.184050,9.988250167225489e-05,0.00019591500313254076,6.831214562078374e+49,28.438148295809608,1.811891089889828,0.07627570994747312,30.25,0.5,618.0,30.199337741083003,113.0,2.5819888974716108,947.5,40.46809442840949,3709.25,128.33906913588967,6789.5,39.92075483588288
15,2017-09-06 11:56:49.184050,2017-09-06 11:56:53.184050,0.00010811999891302547,0.00021199000184424224,7.3892452757568e+49,28.45108109515688,1.8424494076281763,0.07444758417752317,26.75,0.957427107756338,611.0,47.06024507656825,122.5,2.6457513110645907,845.0,21.740898478827106,4138.5,140.4528390599492,6674.75,41.80410665632425
16,2017-09-06 11:56:53.184050,2017-09-06 11:56:57.184050,0.00011670000094454737,0.00022810499649494886,7.929786885646807e+49,28.552980393611914,1.8555358850997408,0.07898398594057633,27.75,0.957427107756338,646.0,36.018513757973594,129.0,8.831760866327848,855.25,41.915589780732745,4463.75,84.45264945518288,6418.5,131.01017772168186
17,2017-09-06 11:56:57.184050,2017-09-06 11:57:01.184050,0.00012488500215113163,0.00024384500284213575,8.469250032706181e+49,28.587821751048516,1.8713587900204185,0.07550348150700192,28.25,1.5,677.25,37.588783788075226,154.25,6.3966136874651625,1023.25,63.77238169197279,4626.5,35.46359635833155,6017.25,191.9138261477444
18,2017-09-06 11:57:01.184050,2017-09-06 11:57:05.184050,0.00013458499597618356,0.0002625199995236472,9.109984611916338e+49,28.62099366785132,1.7401238105694423,0.07201525267522757,32.25,1.2583057392117916,514.25,54.25480009486104,160.0,2.7080128015453195,1124.75,28.1232406857152,4675.25,14.728091073410251,5516.5,152.1282353805499
19,2017-09-06 11:57:05.184050,2017-09-06 11:57:09.184050,0.00014313499559648335,0.00027968999347649515,9.720528993418931e+49,28.56355347017303,1.835485233341847,0.07284128280860648,32.5,1.0,527.75,84.2669369721403,187.0,16.792855623746664,1266.75,62.334447405373965,4634.0,12.19289410544792,5246.0,39.28528138289623
20,2017-09-06 11:57:09.184050,2017-09-06 11:57:13.184050,0.0001511349983047694,0.0002955550007754937,1.0278862634468436e+50,28.537106751028944,1.9459960250937367,0.06429935053155478,27.25,1.8929694486000912,833.5,92.01630290334423,212.75,8.808140174482538,1475.75,55.94863715945189,4725.5,40.894172363960784,5261.5,75.38567503179898
21,2017-09-06 11:57:13.184050,2017-09-06 11:57:17.184050,0.00016001000039977953,0.0003128899988951161,1.0881123456390276e+50,28.539344624889626,2.0193501149633946,0.04715103326847325,27.75,0.957427107756338,34.5,21.671794265050288,207.0,2.309401076758503,1760.5,263.06589795461264,4775.25,6.800735254367722,4923.5,83.9861099626996
22,2017-09-06 11:57:17.184050,2017-09-06 11:57:21.184050,0.00017156499961856753,0.00033515501127112657,1.1645558041651882e+50,28.57148810014433,2.016311289697653,0.04232357903577722,30.5,2.6457513110645907,36.5,12.556538801224908,217.25,6.946221994724902,2237.5,93.20407716403828,4767.25,33.1800642956982,4530.0,133.17907743585954
23,2017-09-06 11:57:21.184050,2017-09-06 11:57:25.184050,0.00018083999748341742,0.0003530550020514056,1.226099869163763e+50,28.592391780108343,1.9507030311887443,0.04711593569702921,33.25,4.99165971062398,219.25,112.28646401058322,268.0,11.105554165971787,2134.5,27.525745524266306,4679.75,24.308777564218783,4205.0,57.86766512195448
24,2017-09-06 11:57:25.184050,2017-09-06 11:57:29.184050,0.00018965000344906002,0.00037085000076331204,1.2896772076627605e+50,28.539295851694714,2.001991412760714,0.04775403294019265,28.0,0.8164965809277259,415.25,33.48009358808106,307.75,23.041628993338698,2018.5,7.549834435270751,4836.0,115.28226229563678,4515.0,141.31289160346742
25,2017-09-06 11:57:29.184050,2017-09-06 11:57:33.184050,0.00019863500347128138,0.0003888200008077547,1.3533693861283835e+50,28.505363679437394,2.034389469675045,0.04371642122587005,29.0,0.8164965809277259,521.25,9.032349269892821,338.75,8.578072821638514,2172.0,39.2343387013638,5214.75,114.70360354699702,4848.25,51.989582289788274
26,2017-09-06 11:57:33.184050,2017-09-06 11:57:37.184050,0.00020626499463105572,0.00040417999844066804,1.4081071219985792e+50,28.471428734158557,2.0598354510413337,0.036669311842832286,26.25,0.5,545.0,20.992061991778385,379.0,49.15960401250875,2233.25,98.79397754924132,5551.25,154.92444395037649,5074.0,177.5762746915627
27,2017-09-06 11:57:37.184050,2017-09-06 11:57:41.184050,0.00021371999901020902,0.00042096999823115766,1.4731728543172112e+50,28.302654125408093,2.0521757864805923,0.032793859033283024,27.0,0.8164965809277259,645.0,144.1688824492535,476.5,22.218610817660647,2481.25,66.585158506482,5915.25,62.89872812704562,5304.5,49.70244796117525
28,2017-09-06 11:57:41.184050,2017-09-06 11:57:45.184050,0.0002214900014223531,0.0004380099999252707,1.5380288539199657e+50,28.174944452153635,1.9831228409274309,0.036221703829041774,26.5,1.0,734.75,464.68510843365755,548.0,37.30058087125901,2656.5,63.21128591214283,6060.0,73.76539387364059,5392.25,135.42617915307218
29,2017-09-06 11:57:45.184050,2017-09-06 11:57:49.184050,0.00022798500140197572,0.0004531150043476373,1.5978511552729268e+50,28.016177303264406,1.9280164183435717,0.04182665047888112,26.25,0.5,153.0,28.61235164516658,684.5,28.59487133502556,2855.0,69.8903903742615,6123.0,40.10818702792071,5406.75,80.85944595407516
30,2017-09-06 11:57:49.184050,2017-09-06 11:57:53.184050,0.00023700499878032133,0.00047276499390136445,1.6722703205302744e+50,27.90182790998142,1.87190114563154,0.04279455960650247,25.25,0.5,226.25,90.7133764483864,793.0,68.36665854054884,3102.25,92.52522178663862,6083.75,44.76885077819175,5030.5,194.38364128701775
31,2017-09-06 11:57:53.184050,2017-09-06 11:57:57.184050,0.0002447449951432645,0.0004902200016658753,1.7399447399172282e+50,27.774871947913386,1.9039586724900903,0.04859288057264788,24.0,0.8164965809277259,460.0,73.16192087873766,906.5,24.63736998950984,3595.0,328.9508575253554,5786.0,151.1842143435176,4394.0,237.53876876557786
32,2017-09-06 11:57:57.184050,2017-09-06 11:58:01.184050,0.00025055999867618084,0.0005041550030000508,1.7960353773271676e+50,27.636716053213693,1.8769405878637608,0.05207759719092775,25.25,0.957427107756338,616.5,26.55183609470351,924.25,11.324751652906125,4828.75,400.2477357837269,5221.75,182.79747445374252,3699.0,169.97058569058353
33,2017-09-06 11:58:01.184050,2017-09-06 11:58:05.184050,0.0002552299993112684,0.000516575004439801,1.8488485393163665e+50,27.462269318918683,1.9010082485426825,0.05645299649483815,26.5,0.5773502691896257,705.5,178.47595543004292,948.25,21.561926320870928,5825.0,308.11469725845063,4663.75,177.21244312970802,3223.0,147.65500330161518
34,2017-09-06 11:58:05.184050,2017-09-06 11:58:09.184050,0.00025918999745044857,0.0005271600093692541,1.893833125286546e+50,27.320232546768807,1.865932058036016,0.057180119592809435,24.5,0.5773502691896257,439.75,231.82230982658533,1027.5,22.128413107737003,6714.25,92.85248156798686,4124.0,165.6763913980102,2759.25,148.87662677532697
35,2017-09-06 11:58:09.184050,2017-09-06 11:58:13.184050,0.0002621849998831749,0.0005358049820642918,1.9318084727294002e+50,27.18420577680728,1.8516764198405242,0.056382249897938726,29.5,1.2909944487358056,376.75,161.5061918317685,1079.75,16.194134740701646,5414.0,649.9512802254233,3590.5,157.2651688497276,2326.5,103.11967157951322
36,2017-09-06 11:58:13.184050,2017-09-06 11:58:17.184050,0.00026625000464264303,0.0005462950211949646,1.975459490674638e+50,27.072071033192987,1.8484012114381656,0.055676144325321975,33.75,3.2015621187164243,77.5,31.032241298365804,1139.5,18.645821694595995,3997.75,223.47613593700183,3119.0,142.59733517846678,2058.75,67.06402413614421
37,2017-09-06 11:58:17.184050,2017-09-06 11:58:21.184050,0.0002697449963307008,0.000556704995688051,2.021664500470836e+50,26.911181960077904,1.8594687212471608,0.058158982769114236,25.5,0.5773502691896257,155.5,17.09775813764288,1211.75,33.59935515254224,3906.75,108.3924197841651,2698.75,138.11679839903616,1842.75,75.14596906465886
38,2017-09-06 11:58:21.184050,2017-09-06 11:58:25.184050,0.0002722800127230585,0.0005640900053549558,2.0541265063995423e+50,26.807191384816537,1.8554969826277468,0.05856569468121053,25.5,1.2909944487358056,417.0,114.83901775964472,1283.5,14.38749456993816,3256.0,224.942955731744,2353.5,89.58236433584459,1672.75,39.88629672790728
39,2017-09-06 11:58:25.184050,2017-09-06 11:58:29.184050,0.00027616499573923653,0.0005745850212406367,2.0987376032674866e+50,26.692615490284723,1.892051035359222,0.05782445848598305,25.0,1.6329931618554518,541.5,14.177446878757825,1296.75,3.0956959368344514,3152.5,120.38410747824372,2129.75,80.30099625782981,1523.0,67.26068688320095
40,2017-09-06 11:58:29.184050,2017-09-06 11:58:33.184050,0.00028037000447511673,0.0005851600144524128,2.1421295532176463e+50,26.60918147365132,1.8806006632482373,0.053557227026603586,22.25,0.957427107756338,470.0,50.29247790011279,1312.25,7.588368291888139,2943.0,27.531799795872413,1893.25,74.95498649189392,1367.75,45.726542255747546
41,2017-09-06 11:58:33.184050,2017-09-06 11:58:37.184050,0.00028361500881146634,0.0005932200001552701,2.1749982982538648e+50,26.55169310305371,1.9074578718228068,0.050738235571912815,22.5,0.5773502691896257,371.75,99.3591968566574,1284.0,12.727922061357855,2589.75,193.12409654589106,1673.75,67.18816860132445,1271.25,20.271079563424014
42,2017-09-06 11:58:37.184050,2017-09-06 11:58:41.184050,0.0002844400005415082,0.000597584992647171,2.1979258529521003e+50,26.435211583029705,1.9121416207144597,0.050444177946348256,22.0,0.0,193.75,49.50673354874735,1324.5,43.608103222528115,2330.0,41.26338166785009,1502.5,55.800238948114426,1206.75,22.381167678802342
43,2017-09-06 11:58:41.184050,2017-09-06 11:58:45.184050,0.00028721999842673535,0.0006045500049367548,2.2264993111092118e+50,26.38646394376153,1.8649306981136464,0.05317970927499616,21.0,0.8164965809277259,341.5,139.33771922921665,1464.0,38.995726261561884,2178.75,37.61537806092964,1360.5,44.605679757926204,1165.75,10.21028892833107
44,2017-09-06 11:58:45.184050,2017-09-06 11:58:49.184050,0.00029196499963290984,0.0006143700156826526,2.2622250885236933e+50,26.39361153459695,1.9080600512887955,0.051972091818363035,22.75,0.957427107756338,742.0,78.68502610619973,1555.5,8.18535277187245,2035.5,79.18964578781748,1263.75,24.11603892295195,1161.75,4.193248541803041
45,2017-09-06 11:58:49.184050,2017-09-06 11:58:53.184050,0.00029289000667631626,0.0006178200128488243,2.278898938934536e+50,26.330050440634412,1.942048184201126,0.05430404321746085,23.25,1.2583057392117916,682.0,432.6368762214643,1577.5,19.05255888325765,1964.5,55.12712580935088,1187.75,30.137186331839274,1098.75,29.101832702884305
46,2017-09-06 11:58:53.184050,2017-09-06 11:58:57.184050,0.00029289499798323965,0.0006195750029291957,2.2900070828994307e+50,26.256838328314323,1.8572542360004756,0.05081660579575109,25.0,1.8257418583505536,147.0,14.445299120013633,1567.5,14.059397805975427,1491.25,174.2610589508358,1079.0,35.61834733205159,1007.0,23.84673283002656
47,2017-09-06 11:58:57.184050,2017-09-06 11:59:01.184050,0.00029781500052195037,0.0006283900002017617,2.3183703758035568e+50,26.322396672842146,1.8534798566162796,0.04923172170681811,25.25,0.957427107756338,242.75,45.96647328941678,1607.5,7.416198487095662,1134.75,60.04095824240871,974.75,24.944939366532846,978.0,6.97614984548545
48,2017-09-06 11:59:01.184050,2017-09-06 11:59:05.184050,0.0003020900039700791,0.0006369549955707043,2.3487662403082e+50,26.341188854775424,1.8229480664285205,0.05241255939093903,22.5,1.0,369.25,46.700285509477,1581.5,13.203534880225575,1003.5,21.563858652847824,929.25,5.852349955359813,1016.5,12.662279942148386
49,2017-09-06 11:59:05.184050,2017-09-06 11:59:09.184050,0.00030258999322541063,0.0006400599959306419,2.3656588308534376e+50,26.257764457558732,1.8788391338961188,0.054296097467946725,24.0,0.8164965809277259,594.75,86.83845154461626,1675.0,14.491376746189436,930.75,19.155068954891984,896.5,12.819256348686276,1007.0,12.675435561221027
50,2017-09-06 11:59:09.184050,2017-09-06 11:59:13.184050,0.0003052999963983893,0.0006464400212280452,2.390965704208848e+50,26.231807886854714,1.8277513931898508,0.05901885472880486,22.0,0.8164965809277259,328.0,58.55481762132529,1631.75,29.033027170218862,912.75,3.2015621187164243,870.25,13.124404748406686,959.75,20.9662427090152
51,2017-09-06 11:59:13.184050,2017-09-06 11:59:17.184050,0.0003059400041820481,0.0006492100073955952,2.404997253653238e+50,26.175424340903955,1.8176129113749149,0.06252891148617999,19.5,0.5773502691896257,463.25,83.94988584467123,1792.25,54.020829316107324,873.5,21.268129521265696,814.0,18.672618098881227,892.5,18.841443681416774
52,2017-09-06 11:59:17.184050,2017-09-06 11:59:21.184050,0.00030730001162737613,0.0006529900128953159,2.4213993389867536e+50,26.140116388121115,1.88016953478702,0.06788411553153573,19.75,0.5,723.0,93.06270287642984,1810.75,50.999182999991945,810.5,34.69389955981695,765.5,20.37154878746336,846.0,16.431676725154983
53,2017-09-06 11:59:21.184050,2017-09-06 11:59:25.184050,0.0003106500080320984,0.0006602049979846925,2.4484125399931052e+50,26.136333842054363,1.839609900958726,0.06702539777191707,19.25,0.5,795.0,55.898717934015856,1599.5,76.1774244773345,728.75,13.889444433333775,723.0,6.879922480183432,823.5,3.1091263510296048
54,2017-09-06 11:59:25.184050,2017-09-06 11:59:29.184050,0.0003141449997201562,0.000667425018036738,2.474631007599141e+50,26.14433654536595,1.8057219719373092,0.06414521574510279,18.25,0.5,882.75,43.46166893558813,1345.75,109.07909973959265,710.75,14.705441169852744,704.0,14.30617582258329,822.25,7.804912982645397
55,2017-09-06 11:59:29.184050,2017-09-06 11:59:33.184050,0.00031828500505071133,0.0006758200179319829,2.504682277636994e+50,26.15960261219777,1.9727396823385024,0.0721901038770425,19.0,0.0,637.25,430.1684747475885,1285.0,16.451950239004088,712.5,75.1598296964542,708.5,20.07485989988473,847.5,4.203173404306164
56,2017-09-06 11:59:33.184050,2017-09-06 11:59:37.184050,0.0003227050037821755,0.0006850549834780395,2.5385060044376968e+50,26.16526190952102,1.8872550397438517,0.06986820541412997,19.75,0.957427107756338,665.25,33.360405672993046,1265.0,87.15120959191178,747.75,79.81802219215074,714.0,13.832329280830953,855.75,8.539125638299666
57,2017-09-06 11:59:37.184050,2017-09-06 11:59:41.184050,0.0003293350018793717,0.0006978150049690157,2.582276124643677e+50,26.213791208565468,1.7847006843729143,0.07238205177953905,22.25,0.957427107756338,596.5,364.5677806206504,1017.75,18.264263832230775,616.25,15.435349040433133,707.0,8.205689083394114,898.25,20.61350689879494
58,2017-09-06 11:59:41.184050,2017-09-06 11:59:45.184050,0.0003355450025992468,0.0007102349773049356,2.6262670032713755e+50,26.240743455544106,1.7640222565826704,0.06890820889632733,22.0,0.8164965809277259,160.5,96.50733996265085,954.5,44.65049458479343,583.25,8.5,724.5,20.76053949202669,931.75,9.17877987534291
59,2017-09-06 11:59:45.184050,2017-09-06 11:59:49.184050,0.0003376099921297282,0.0007154400227591394,2.647743319429143e+50,26.210581877780584,1.7826149937390865,0.06834036293543022,24.25,0.957427107756338,472.75,543.0238638095628,893.5,33.41157484066462,571.0,2.5819888974716108,696.0,5.47722557505166,951.25,4.924428900898052
60,2017-09-06 11:59:49.184050,2017-09-06 11:59:53.184050,0.00033839499519672245,0.0007184599817264825,2.6625512509609115e+50,26.16176944823676,1.7969092705468013,0.07275452933569547,23.75,0.5,936.25,33.80705054669317,889.5,38.923000912057134,557.25,5.678908345800274,665.5,3.1091263510296048,952.25,4.193248541803041
61,2017-09-06 11:59:53.184050,2017-09-06 11:59:57.184050,0.00034225000126752997,0.0007258499972522259,2.6878110499609113e+50,26.189980701646125,1.8285870097622368,0.07521856053527576,23.5,0.5773502691896257,378.0,395.4920985304258,870.0,18.01850900231944,555.25,4.7871355387816905,671.25,4.031128874149275,976.25,16.25576820700886
62,2017-09-06 11:59:57.184050,2017-09-06 12:00:01.184050,0.00034652999602258205,0.0007339100120589138,2.7149411005466524e+50,26.22578074537589,1.7484244305889391,0.07663131090379237,24.0,0.8164965809277259,375.25,103.33239246883491,921.25,36.37192140465866,564.0,4.242640687119285,692.75,8.5,1013.5,7.14142842854285
63,2017-09-06 12:00:01.184050,2017-09-06 12:00:05.184050,0.0003500900056678802,0.0007409599784296006,2.7397161314067306e+50,26.24293054393105,1.805961714712476,0.07205416611188298,25.0,1.1547005383792517,574.5,36.519401236420435,1029.5,45.36151085079362,571.25,6.344288770224759,706.75,11.354147553500733,1059.0,25.32455988429677
64,2017-09-06 12:00:05.184050,2017-09-06 12:00:09.184050,0.0003526650107232854,0.0007470049895346165,2.763654346105324e+50,26.222283863918772,1.873906213659272,0.07549928233530599,25.75,0.957427107756338,660.75,41.330981115865136,1232.75,82.21263082195256,599.5,10.908712114635714,730.5,1.914854215512676,1056.75,14.361406616345072
65,2017-09-06 12:00:09.184050,2017-09-06 12:00:13.184050,0.00035643999581225216,0.0007543950050603597,2.789380409486506e+50,26.243034535106915,1.8241849913388395,0.07701052388389629,26.25,0.957427107756338,679.25,447.6176754031652,1460.5,67.93379129711515,617.5,4.0414518843273814,729.75,1.5,1056.0,10.198039027185569
66,2017-09-06 12:00:13.184050,2017-09-06 12:00:17.184050,0.0003617199981817976,0.0007644649886060506,2.823676803284838e+50,26.280478416406694,1.890561986640244,0.07720367602924783,25.5,0.5773502691896257,935.5,25.955089417427693,1629.75,34.79822792423009,619.5,11.120551545074852,744.25,6.946221994724902,1099.5,15.110702608857515

